Visual Privacy Auditing with Diffusion Models

Data reconstruction attacks on machine learning models pose a substantial threat to privacy, potentially leaking sensitive information. Although defending against such attacks using differential privacy (DP) provides theoretical guarantees, determining appropriate DP parameters remains challenging. Current formal guarantees on the success of data reconstruction suffer from overly stringent assumptions regarding adversary knowledge about the target data, particularly in the image domain, raising questions about their real-world applicability. In this work, we empirically investigate this discrepancy by introducing a reconstruction attack based on diffusion models (DMs) that only assumes adversary access to real-world image priors and specifically targets the DP defense. We find that (1) real-world data priors significantly influence reconstruction success, (2) current reconstruction bounds do not model the risk posed by data priors well, and (3) DMs can serve as heuristic auditing tools for visualizing privacy leakage.

==> plot_data/C1/CIFAR10/Denoise_LPIPS.txt <==
x CIFAR10 CIFAR100 CIFnoise ReRo DDPM EstN Wavelet bm3d
100 0.1136 0.1310 0.4404 0. 0.1563 0.1265 0.5285 0.4927
50 0.1962 0.2295 0.6018 0. 0.2485 0.2256 0.6305 0.5693
30 0.2737 0.3256 0.6747 0. 0.3281 0.3216 0.7161 0.6460
20 0.3377 0.3925 0.7068 0. 0.3954 0.3895 0.7544 0.7236
10 0.4422 0.4932 0.7198 0.0022 0.5028 0.4919 0.7990 0.8152
5 0.6103 0.5657 0.7575 0.0829 0.5782 0.5628 0.8191 0.8583
3 0.5732 0.6049 0.7449 0.3500 0.6029 0.6046 0.8281 0.8751
2 0.5939 0.6207 0.7467 0.5245 0.6222 0.6228 0.8306 0.8845
1 0.6090 0.6441 0.7513 0.5981 0.6358 0.6411 0.8337 0.8700

==> plot_data/C1/CIFAR10/Denoise_MSE.txt <==
x CIFAR10 CIFnoise ReRo DDPM
100 0.0020 0.0199 0.0001 0.0034
50 0.0046 0.0796 0.0001 0.0075
30 0.0083 0.2213 0.0001 0.0129
20 0.0130 0.4972 0.0001 0.0194
10 0.0258 1.9819 0.0002 0.0369
5 0.0452 7.9595 0.0106 0.0614
3 0.0594 22.080 0.0473 0.0825
2 0.0748 49.7099 0.0802 0.0965
1 0.0938 198.0807 0.1022 0.1176

==> plot_data/C1/CIFAR10/Denoise_SSIM.txt <==
x CIFAR10 CIFAR100 CIFnoise ReRo DDPM
100 0.8958 0.8722 0.5595 1 0.8384
50 0.7981 0.7583 0.3068 1 0.7018
30 0.6885 0.6377 0.1688 1 0.5689
20 0.5815 0.5293 0.1013 1 0.4521
10 0.3953 0.3534 0.0457 0.9966 0.2625
5 0.1141 0.2201 0.0179 0.8622 0.1367
3 0.1641 0.1491 0.0139 0.4811 0.0898
2 0.1281 0.1196 0.0106 0.2216 0.0698
1 0.0933 0.0903 0.0086 0.1124 0.0517

==> plot_data/C1/CIFAR10/ReRo_C1.txt <==
x noisy denoised
100 1.0 1.0
50 1.0 1.0
30 1.0 0.9766
20 1.0 0.9023
10 0.9980 0.5254
5 0.8457 0.1543
3 0.4297 0.0469
2 0.1621 0.0313
1 0.0466 0.0137

==> plot_data/C1/CIFAR10/Var_LPIPS.txt <==
x mean
100 0.1524
50 0.2383
30 0.3145
20 0.3817
10 0.4904
5 0.5726
3 0.6056
2 0.6197
1 0.6341

==> plot_data/C1/CelebA/Denoise_LPIPS.txt <==
x CelebA CELnoise ReRo DDPM
100 0.2927 0.9117 0. 0.3062
50 0.3413 0.9195 0. 0.3753
30 0.3969 0.9222 0. 0.4308
20 0.4411 0.9232 0. 0.4752
10 0.5158 0.9249 0.0041 0.5441
5 0.5723 0.9254 0.1416 0.5896
3 0.5801 0.9258 0.4101 0.6121

==> plot_data/C1/CelebA/Denoise_MSE.txt <==
x CelebA CELnoise ReRo
100 0.0038 1.71 0.0001
50 0.0071 6.84 0.0001
30 0.0117 18.996 0.0001
20 0.0169 42.74 0.0001
10 0.0315 170.94 0.0005
5 0.0519 683.62 0.0177
3 0.0711 1899.62 0.0619

==> plot_data/C1/CelebA/Denoise_SSIM.txt <==
x CelebA CELnoise ReRo
100 0.6804 0.0120 1.
50 0.6089 0.0069 1
30 0.5437 0.0052 1
20 0.4936 0.0043 1
10 0.3989 0.0036 0.9949
5 0.3203 0.0032 0.8329
3 0.3096 0.0031 0.5241

==> plot_data/C1/CelebA/ReRo_C1.txt <==
x noisy denoised
100 1.0 1.0
50 1.0 1.0
30 1.0 0.9922
20 1.0 0.9453
10 0.9961 0.6132
5 0.7617 0.1367
3 0.3320 0.0625

==> plot_data/C1/CelebA/Var_LPIPS.txt <==
x mean
100 0.2895
50 0.3473
30 0.3987
20 0.4434
10 0.5131
5 0.5629
3 0.5908

==> plot_data/C1/ImageNet/Denoise_LPIPS.txt <==
x ImageNet INnoise ReRo CelebA DDPM
100 0.4326 0.8576 0. 0.3971 0.4913
50 0.5282 0.8688 0. 0.4494 0.5821
30 0.5953 0.8728 0. 0.5162 0.6408
20 0.6446 0.8749 0. 0.5782 0.6801
10 0.6933 0.8764 0. 0.6947 0.7343
5 0.7308 0.8774 0.0735 0.7552 0.7629
3 0.7478 0.8775 0.4275 0.7765 0.7715

==> plot_data/C1/ImageNet/Denoise_MSE.txt <==
x ImageNet INnoise ReRo CelebA
100 0.0097 1.557 0.0001 0.0053
50 0.0172 6.229 0.0001 0.0101
30 0.0248 17.31 0.0001 0.0167
20 0.0330 38.95 0.0001 0.0247
10 0.0487 155.75 0.0001 0.0456
5 0.0679 622.87 0.0106 0.0742
3 0.0895 1730.41 0.0652 0.0947

==> plot_data/C1/ImageNet/Denoise_SSIM.txt <==
x ImageNet INnoise ReRo CelebA
100 0.5165 0.023 1. 0.6101
50 0.3949 0.012 1. 0.5141
30 0.3211 0.0079 1. 0.4372
20 0.2726 0.0063 1. 0.3786
10 0.2234 0.0046 1. 0.2853
5 0.1904 0.0037 0.9185 0.2237
3 0.1763 0.0035 0.5262 0.1992

==> plot_data/C1/ImageNet/ReRo_C1.txt <==
x noisy denoised
100 1. 1.0
50 1. 0.9922
30 1. 0.9053
20 1. 0.7422
10 1. 0.3242
5 0.9062 0.0977
3 0.4453 0.0664

==> plot_data/C1/ImageNet/Var_LPIPS.txt <==
x mean
100 0.4590
50 0.5556
30 0.6148
20 0.6556
10 0.7058
5 0.7384
3 0.7468

==> plot_data/C1/OOD/CIFAR100.txt <==
x LPIPS
200 0.0609
150 0.0847
100 0.1310
50 0.2295
30 0.3256
20 0.3925
10 0.4932
5 0.5657

==> plot_data/C1/OOD/CelebA.txt <==
x LPIPS
200 0.3109
150 0.3388
100 0.3971 
50 0.4494
30 0.5162
20 0.5782
10 0.6947
5 0.7552
3 0.7765

==> plot_data/C1/OOD/Chexpert.txt <==
x MSE LPIPS
200 0.0029 0.4247
150 0.0039 0.4586
100 0.0054 0.4925
50 0.099 0.5485
30 0.0164 0.5845
20 0.0251 0.6118
10 0.0470 0.6528
5 0.0749 0.6850

==> plot_data/C1/mu_eps.txt <==
mu cifar worstcase imagenet
1 6.9622 0.3546 71.7715
3 164.4216  4.2092 873.8488
5 886.2714 12.6464 3984.7553
10 35530.2099 54.1643 37864.4056
20 425460.4877 212.7611 202684.0760
30 1085460.4872 487.7607 477684.0760
50  3197460.4872 1367.7607 1357684.0760
100  13097460.4872 5492.7607 5482684.0760

==> plot_data/C1/rero_boundC1.txt <==
x y
1.0000 0.0485
1.0476 0.0534
1.0975 0.0591
1.1498 0.0655
1.2045 0.0728
1.2619 0.0810
1.3219 0.0904
1.3849 0.1011
1.4508 0.1133
1.5199 0.1271
1.5923 0.1428
1.6681 0.1606
1.7475 0.1807
1.8307 0.2035
1.9179 0.2290
2.0092 0.2576
2.1049 0.2894
2.2051 0.3246
2.3101 0.3632
2.4201 0.4052
2.5354 0.4504
2.6561 0.4984
2.7826 0.5487
2.9151 0.6006
3.0539 0.6531
3.1993 0.7051
3.3516 0.7554
3.5112 0.8026
3.6784 0.8457
3.8535 0.8837
4.0370 0.9157
4.2292 0.9417
4.4306 0.9617
4.6416 0.9762
4.8626 0.9862
5.0941 0.9925
5.3367 0.9963
5.5908 0.9983
5.8570 0.9993
6.1359 0.9997
6.4281 0.9999
6.7342 1.0000
7.0548 1.0000
7.3907 1.0000
7.7426 1.0000
8.1113 1.0000
8.4975 1.0000
8.9022 1.0000
9.3260 1.0000
9.7701 1.0000
10.2353 1.0000
10.7227 1.0000
11.2332 1.0000
11.7681 1.0000
12.3285 1.0000
12.9155 1.0000
13.5305 1.0000
14.1747 1.0000
14.8497 1.0000
15.5568 1.0000
16.2975 1.0000
17.0735 1.0000
17.8865 1.0000
18.7382 1.0000
19.6304 1.0000
20.5651 1.0000
21.5443 1.0000
22.5702 1.0000
23.6449 1.0000
24.7708 1.0000
25.9502 1.0000
27.1859 1.0000
28.4804 1.0000
29.8365 1.0000
31.2572 1.0000
32.7455 1.0000
34.3047 1.0000
35.9381 1.0000
37.6494 1.0000
39.4421 1.0000
41.3201 1.0000
43.2876 1.0000
45.3488 1.0000
47.5081 1.0000
49.7702 1.0000
52.1401 1.0000
54.6228 1.0000
57.2237 1.0000
59.9484 1.0000
62.8029 1.0000
65.7933 1.0000
68.9261 1.0000
72.2081 1.0000
75.6463 1.0000
79.2483 1.0000
83.0218 1.0000
86.9749 1.0000
91.1163 1.0000
95.4548 1.0000
100.0000 1.0000

